On the sample complexity of semi-supervised multi-objective learning

In multi-objective learning (MOL), several possibly competing prediction tasks must be solved jointly by a single model. Achieving good trade-offs may require a model class $\mathcal{G}$ with larger capacity than what is necessary for solving the individual tasks. This, in turn, increases the statistical cost, as reflected in known MOL bounds that depend on the complexity of $\mathcal{G}$. We show that this cost is unavoidable for some losses, even in an idealized semi-supervised setting, where the learner has access to the Bayes-optimal solutions for the individual tasks as well as the marginal distributions over the covariates. On the other hand, for objectives defined with Bregman losses, we prove that the complexity of $\mathcal{G}$ may come into play only in terms of unlabeled data. Concretely, we establish sample complexity upper bounds, showing precisely when and how unlabeled data can significantly alleviate the need for labeled data. These rates are achieved by a simple, semi-supervised algorithm via pseudo-labeling.

==> figures/localization.tikz <==
\documentclass[tikz,border=0mm]{standalone}
\standaloneconfig{border=0pt}
\input{packages}
\usepackage{mathpazo}
\input{macros}
\begin{document}
\begin{tikzpicture}[scale=3]
\clip (-0.4,-0.55) rectangle (4.5,1);

\coordinate (fstar1) at (0,0); %
\coordinate (fstar2) at (2,0.5);
\coordinate (gs') at (0.8,0.43);
\coordinate (ghats) at (0.87,0.58);
\coordinate (r) at (1.48,-0.17); %
\coordinate (eps) at (1.3,0.14); %
\coordinate (rho) at (1.2,0.34); %
\coordinate (Gr) at (3.8,-0.3);
\coordinate (gs) at (0.8,0.14);
\coordinate (hhat1) at (0,0.2); %
\coordinate (hhat2) at (2.1,0.75);
\coordinate (G) at (1.3,0.88);
\coordinate (addpoint) at (1.5,0.04);
\coordinate (addpoint2) at (1.33,0.26);

\node[left]  at (fstar1) {$\fstar_1$};
\node[right] at (fstar2) {$\fstar_2$};
\node[below] at (gs') {$g_s'$};
\node[above] at (ghats) {$\ghat_s$};
\node[right] at (r) {$\rG+\rH$};
\node[right] at (eps) {$\rH$};
\node[right] at (rho) {$\rGrand$};
\node[below left] at (gs) {$g_s$};
\node[left]  at (hhat1) {$\hhat_1$};
\node[right] at (hhat2) {$\hhat_2$};
\node[] at (G) {$\cG$};
\node[] at (Gr) {$\cG_k(\rGrand;\bhhat)\subset \cG_k(\rG+\rH;\bfstar)$};


\draw[tabred, thick, dotted] (hhat1) .. controls (1,1.38) and (1.5,-0.5) .. (hhat2);

\draw[tabblue, thick, dashed] (hhat1) .. controls (1,1) and (1.5,-0.5) .. (hhat2);

\draw[tabgreen, thick] (fstar1) .. controls (1,0.5) and (1.5,-0.5) .. (fstar2);




\draw[blue, line width=2.1cm, line cap=round, line join=round, draw opacity=0.1]
  (0,0.2) -- (2,0.45); 


\draw (gs') circle (0.17cm);
\draw (addpoint2) circle (0.17cm);
\draw (hhat2) circle (0.17cm);

\draw (gs) circle (0.46cm);
\draw (fstar2) circle (0.46cm);
\draw (addpoint) circle (0.46cm);

\draw[<->,shorten >=4pt, shorten <=4pt] (addpoint) -- (1.5,-0.45);
\draw[<->,shorten >=4pt, shorten <=4pt] (addpoint) -- (addpoint2);
\draw[<->,shorten >=4pt, shorten <=4pt] (addpoint2) -- (1.33,0.46);

\draw[->, shorten <=8pt] (G) -- (1.3,0.6);

\draw[->, bend right=20, >=stealth, thick, gray] (2.5,0.3) to (3.22,0.2);
\draw[->, bend right=15, >=stealth, thick, gray] (1.95,-0.2) to (3.25,0.125);
\draw[->, bend right=25, >=stealth, thick, gray] (0.95,-0.34) to (3.3,0.04);

\filldraw [black] (fstar1) circle (0.5pt);
\filldraw [black] (fstar2) circle (0.5pt);
\filldraw [black] (gs') circle (0.5pt);
\filldraw [black] (ghats) circle (0.5pt);
\filldraw [black] (hhat1) circle (0.5pt);
\filldraw [black] (hhat2) circle (0.5pt);
\filldraw [black] (gs) circle (0.5pt);
\filldraw [black] (addpoint) circle (0.5pt);
\filldraw [black] (addpoint2) circle (0.5pt);


\begin{scope}[shift={(3,0.2)}] %
    \clip (0.8,0.14) circle (0.461);   %

    \coordinate (fstar1) at (0,0); %
    \coordinate (fstar2) at (2,0.5);
    \coordinate (gs') at (0.8,0.43);
    \coordinate (ghats) at (0.87,0.58);
    \coordinate (r) at (1.5,-0.2); %
    \coordinate (Gr) at (3.8,-0.3);
    \coordinate (gs) at (0.8,0.14);
    \coordinate (hhat1) at (0,0.2); %
    \coordinate (hhat2) at (2.1,0.75);
    \coordinate (G) at (1.3,0.9);
    \coordinate (addpoint) at (1.5,0.04);
    \coordinate (addpoint2) at (1.33,0.26);


    \draw (gs') circle (0.17cm);

    

    \draw[blue, line width=2.1cm, line cap=round, line join=round, draw opacity=0.1]
        (0,0.2) -- (2,0.45); 
    
    \draw[->, shorten <=11pt] (G) -- (1.3,0.6);
    
    \filldraw [black] (gs) circle (0.5pt);

\end{scope}

\begin{scope}[shift={(2.3,0.3)}] %
    \clip (1.5,0.04) circle (0.461);   %

    \coordinate (fstar1) at (0,0); %
    \coordinate (fstar2) at (2,0.5);
    \coordinate (gs') at (0.8,0.43);
    \coordinate (ghats) at (0.87,0.58);
    \coordinate (r) at (1.5,-0.2); %
    \coordinate (Gr) at (3.8,-0.3);
    \coordinate (gs) at (0.8,0.14);
    \coordinate (hhat1) at (0,0.2); %
    \coordinate (hhat2) at (2.1,0.75);
    \coordinate (G) at (1.3,0.9);
    \coordinate (addpoint) at (1.5,0.04);
    \coordinate (addpoint2) at (1.33,0.26);
    
    \node[left]  at (fstar1) {$\fstar_1$};
    \node[right] at (fstar2) {$\fstar_2$};
    \node[below] at (gs') {$g_s'$};
    \node[above] at (ghats) {$\ghat_s$};
    \node[right] at (r) {$\rG+\rH$};
    \node[left]  at (hhat1) {$\hhat_1$};
    \node[right] at (hhat2) {$\hhat_2$};
    \node[] at (G) {$\cG$};

    \draw (addpoint2) circle (0.17cm);
    

    \draw[blue, line width=2.1cm, line cap=round, line join=round, draw opacity=0.1]
        (0,0.2) -- (2,0.45); 

    \draw[<->,shorten >=4pt, shorten <=4pt] (addpoint) -- (1.5,-0.45);
    \draw[->, shorten <=11pt] (G) -- (1.3,0.6);

\end{scope}

\begin{scope}[shift={(1.8,-0.16)}] %
    \clip (2,0.5) circle (0.461);   %

    \coordinate (hhat2) at (2.1,0.75);
    \coordinate (fstar2) at (2,0.5);


    \draw[blue, line width=2.1cm, line cap=round, line join=round, draw opacity=0.1]
        (0,0.2) -- (2,0.45); 

    \draw (hhat2) circle (0.17cm);

\end{scope}

\end{tikzpicture}
\end{document}


==> figures/toy-pareto-fronts-0.tikz <==
\documentclass[tikz,border=0mm]{standalone}
\standaloneconfig{border=0pt}
\input{packages}
\usepackage{mathpazo}
\usetikzlibrary{calc}
\usetikzlibrary{fillbetween}
\input{macros}
\begin{document}


\tikzset{
  FallArea/.style={fill=\Fallcolor, fill opacity=0.20, draw=none},
  GArea/.style   ={fill=\Gcolor,   fill opacity=0.20, draw=none},
  HArea/.style   ={fill=\Hcolor,   fill opacity=0.30, draw=none},
  legend box/.style={draw, rounded corners, fill=white, fill opacity=0.85, text opacity=1, inner sep=4pt},
  legend swatch/.style={draw, minimum width=10pt, minimum height=6pt}
}

\begin{tikzpicture}[scale=0.8]
  \draw[->,thick] (-3.5,-0.5) -- (4.5,-0.5) node[right] {$\risk_1$};
  \draw[->,thick] (-3.5,-0.5) -- (-3.5,4.5) node[left] {$\risk_2$};

  \draw[->, \Fallcolor, thin] (-3.5,0) -- (4.5,0);
  \draw[->, \Fallcolor, thin] (0,-0.5) -- (0,4.5);





    \draw[draw=none,name path=Flower, smooth]
    plot coordinates {
      (0,4) (0.5,0.5)  (4,0) 
    };
    \draw[draw=none,name path=Fupper, smooth]
    plot coordinates {
      (0,4) (1,4.6) (3,4.7) (4.6,4.1) (5.2,2)  (4,0) 
    };
    \tikzfillbetween[of=Flower and Fupper]{FallArea}; %

    \draw[draw=none,name path=Glower, smooth]
    plot coordinates {
      (0,4) (1.3,1.3) (4,0)
    };
    \draw[draw=none,name path=Gupper, smooth]
    plot coordinates {
      (0,3.99) (1.5,4.5) (3,4.5) (4.5,4) (5,2)  (3.99,0)  
    };
    \tikzfillbetween[of=Glower and Gupper]{GArea};


  \fill[smooth,dashed,HArea]
    plot coordinates {
      (0,4) (2,2.5) (4,2) 
    };
    \fill[smooth,dashed,HArea]
    plot coordinates {
      (0,4) (3,4) (4,2) 
    };
  \fill[smooth,dashed,HArea]
    plot coordinates {
      (4,0) (2.5,2) (2,4)
    };
    \fill[smooth,dashed,HArea]
    plot coordinates {
      (4,0) (4,3) (2,4)
    };


  \node (P0) at (1,4.5){$\weights$};
  \draw[->,dashed,gray,thick] (-3.5,-0.5) -- (P0);

  \node  (P1) at (4.0,4.5){$\weights$};
  \draw[->,dashed,gray,thick] (0,0) -- (P1);


  

  \draw[black, thick, <->, shorten >=1pt,shorten <=1pt] (-3.5,0) -- (0,0);
  \draw[black, thick, <->, shorten >=1pt,shorten <=1pt] (0,-0.5) -- (0,0);

  \node (R1) at (-1.5,0.3){$\risk_1(\fstar_1)$};
  \node (R2) at (0.9,-0.25){$\risk_2(\fstar_2)$};
  \node[rotate=45] (scalarization) at (-1.6,2.2){$\TchebycheffScalarization(\risk(f))$};
  \node[rotate=45] (scalarization) at (1.3,2.2){$\TchebycheffScalarization(\excessRisk(f))$};

  \path[\Fallcolor, mark=triangle*, mark options={scale=1.5}]
  plot coordinates {($(-3.5,-0.5)!0.78!(P0)$)};
  \path[\Gcolor, mark=triangle*, mark options={scale=1.5, line width=0.8pt}]
  plot coordinates {($(-3.5,-0.5)!0.815!(P0)$)};
  \path[\Hcolor, mark=triangle*, mark options={scale=1.5, line width=0.8pt}]
  plot coordinates {($(-3.5,-0.5)!0.85!(P0)$)};


  \fill[\Fallcolor] ($(0,0)!0.12!(P1)$) circle (3pt);
  \fill[\Gcolor] ($(0,0)!0.31!(P1)$) circle (3pt);
  \fill[\Hcolor] ($(0,0)!0.54!(P1)$) circle (3pt);

  \node[\Fallcolor] (E1) at (-0.25,4.5){$\excessRisk_2$};
  \node[\Fallcolor] (E2) at (4.8,0.0){$\excessRisk_1$};

  \node[
  draw, rounded corners,
  fill=white, %
  inner sep=3pt, outer sep=0pt,
] at (0.5,5.35) {%
    attainable risks: \hspace{0.2cm}
    \tikz[baseline=0.5ex]{\path[FallArea] (0,0) rectangle (10pt,10pt);} $\Fall$\hspace{0.2cm} 
    \tikz[baseline=0.5ex]{\path[GArea]   (0,0) rectangle (10pt,10pt);} $\cG$ \hspace{0.2cm} 
    \tikz[baseline=0.5ex]{\path[HArea]   (0,0) rectangle (10pt,10pt);} $\cH_1, \cH_2$ 
};



  
\end{tikzpicture}
\end{document}


==> figures/toy-pareto-fronts-1.tikz <==
\documentclass[tikz,border=0mm]{standalone}
\standaloneconfig{border=0pt}
\input{packages}
\usepackage{mathpazo}
\usetikzlibrary{calc}
\usetikzlibrary{fillbetween}
\input{macros}
\begin{document}

\begin{tikzpicture}[scale=0.8]
  \draw[->,thick] (0,0) -- (5,0) node[right] {$\excessRisk_1$};
  \draw[->,thick] (0,0) -- (0,4.5) node[left] {$\excessRisk_2$};



   



  \draw[smooth,\Fallcolor,very thick]
    plot coordinates {
      (0,4) (0.5,0.5)  (4,0)
    };
  \draw[smooth,\Gcolor,very thick]
    plot coordinates {
      (0,4) (1.3,1.3) (4,0)
    };
  \draw[smooth,\Hcolor, very thick]
    plot coordinates {
      (0,4) (2,2.5) (4,2) 
    };
  \draw[smooth,\Hcolor, very thick]
    plot coordinates {
      (4,0) (2.5,2) (2,4)
    };

  \node[\Fallcolor] at (1.5,0.5) {$\mathfrak{F}(\Fall)$};
  \node[\Gcolor] at (2.2,1.2) {$\mathfrak{F}(\cG)$};
  \node[\Hcolor] at (4.0,1.0) {$\mathfrak{F}(\cH_2)$};
  \node[\Hcolor] at (4.3,2.3) {$\mathfrak{F}(\cH_1)$};


    \coordinate (P0old) at (1.1,3.1);
    \coordinate (P1old) at (2,2.15);
    \coordinate (P0) at ($(0,0)!0.28!(P0old)$);
    \coordinate (P1) at ($(0,0)!0.24!(P1old)$);
    \coordinate (P2) at ($(0,0)!0.7!(P0old)$);
    \coordinate (P3) at ($(0,0)!0.62!(P1old)$);
    
    \draw[dashed,gray,->, thick] (0,0) -- ($(0,0)!1.3!(P0old)$) node[ above, black] {$\weights_1$};
    \draw[dashed,gray,->, thick] (0,0) -- ($(0,0)!1.5!(P1old)$) node[black, right]{$\weights_2$};
    
    \fill[\Fallcolor] (P0) circle (3pt);
    \fill[\Fallcolor] (P1) circle (3pt);
    \fill[\Gcolor] (P2) circle (3pt);
    \fill[\Gcolor] (P3) circle (3pt);
    
    \draw[<->,red,thick,shorten >=3pt,shorten <=3pt] (P0) -- (P2);
    \draw[<->,red,thick,shorten >=3pt,shorten <=3pt] (P1) -- (P3);
\end{tikzpicture}
\end{document}


==> figures/toy-pareto-fronts-2.tikz <==
\documentclass[tikz,border=0mm]{standalone}
\standaloneconfig{border=0pt}
\input{packages}
\usepackage{mathpazo}
\usetikzlibrary{calc}
\usetikzlibrary{fillbetween}
\input{macros}
\begin{document}

\begin{tikzpicture}[scale=0.8]
  \begin{scope}[xshift=6cm]
    \draw[->,thick] (0,0) -- (5,0) node[right] {$\excessRisk_1$};
    \draw[->,thick] (0,0) -- (0,4.5) node[left] {$\excessRisk_2$};

    \draw[smooth,\Fallcolor,very thick]
      plot coordinates {
        (0,4) (0.5,0.5)  (4,0)
      };
    \draw[smooth,\Gcolor,very thick]
      plot coordinates {
        (0,4) (1.3,1.3) (4,0)
      };
    \draw[smooth,dotted,tabgreen,very thick]
      plot coordinates {
        (0.6,4.5) (2,2.2) (3,1.5) (5,0.6) 
      };

    \node[\Fallcolor] at (1.5,0.51) {$\mathfrak{F}(\Fall)$};
    \node[\Gcolor] at (2.5,1) {$\mathfrak{F}(\cG)$};
    \node[tabgreen] at (3.8,1.7) {$\widehat{\mathfrak{F}}(\cG)$};

    \coordinate (P0old) at (1.1,3.1);
    \coordinate (P1old) at (2,2.15);
    \coordinate (P0) at ($(0,0)!1.1!(P0old)$);
    \coordinate (P1) at ($(0,0)!1.0!(P1old)$);
    \coordinate (P2) at ($(0,0)!0.7!(P0old)$);
    \coordinate (P3) at ($(0,0)!0.62!(P1old)$);

    \draw[dashed,gray,->, thick] (0,0) -- ($(0,0)!1.3!(P0old)$) node[above, black] {$\weights_1$};
    \draw[dashed,gray,->, thick] (0,0) -- ($(0,0)!1.5!(P1old)$) node[right, black] {$\weights_2$};

    \fill[\Gcolor] (P2) circle (3pt);
    \fill[\Gcolor] (P3) circle (3pt);
    \draw[\Gcolor,thick,fill=white] (P0) circle (3pt);
    \draw[\Gcolor,thick,fill=white] (P1) circle (3pt);

    \draw[<->,red,thick,shorten >=3pt,shorten <=3pt] (P0) -- (P2);
    \draw[<->,red,thick,shorten >=3pt,shorten <=3pt] (P1) -- (P3);

  \end{scope}

\end{tikzpicture}

\end{document}

